Learning interactions to boost human creativity with bandits and GPT-4

This paper considers how interactions with AI algorithms can boost human creative thought. We employ a psychological task that demonstrates limits on human creativity, namely semantic feature generation: given a concept name, respondents must list as many of its features as possible. Human participants typically produce only a fraction of the features they know before getting "stuck." In experiments with humans and with a language AI (GPT-4) we contrast behavior in the standard task versus a variant in which participants can ask for algorithmically-generated hints. Algorithm choice is administered by a multi-armed bandit whose reward indicates whether the hint helped generating more features. Humans and the AI show similar benefits from hints, and remarkably, bandits learning from AI responses prefer the same prompting strategy as those learning from human behavior. The results suggest that strategies for boosting human creativity via computer interactions can be learned by bandits run on groups of simulated participants.

==> figs/examples_of_responses.csv <==
Examples of responses from human and LLM participants.,
Human,GPT4
paper and pencil,Impartiality
person who writes,Objectivity
writes for a living,Curiosity
newspaper worker,Excellent communication skills
GET_HINTS,Strong writing skills
Hints provided: injure similarities illusion phase muscle,GET_HINTS
puts together phases,Hint provided: landowners finishes overpaid freak recollection
links similarities within topics,GET_HINTS
illusions on specific topics,Hint provided: care reference response pair environment
GET_HINTS,Critical thinking
Hints provided: delusion delusions dreams illusory fantasies,Working under pressure
writes about dreams,Ability to meet deadlines
encourages fantasies ,Collaboration and teamwork
GET_HINTS,Verification of information
Hints provided: misleading liability figuring stringent citrus,Cultural awareness
papers could be misleading,Analytical skills
escape liability of results of published papers,Problem-solving abilities
,Fact-checking skills
,GIVE_UP

